Certified Geometry and Admissible Motion of Gerver's Sofa

The moving sofa problem asks for the largest planar set that can pass through a unit-width right-angled hallway. Gerver's 1992 construction remains the largest explicit example, but its defining switching parameters, continuum of supporting hallways, and contact topology involve transcendental equations and global inequalities. We give a reproducible exact-rational certification of the construction. A strict four-dimensional Krawczyk inclusion encloses the reduced switching system, while an independent twenty-two-dimensional Krawczyk calculation verifies Romik's full matching and contact equations in an explicit rational box. Exact interval propagation through the five analytic phases proves the support identities, global half-plane constraints, inner-wall separation, niche topology, oriented contacts, injectivity, and area bounds. From the certified support functions we identify every supporting hallway as L_t=x(t)+R_tL. For G=K_0\setminus\mathcal N(K_0) we prove directly that G is nonempty, closed, and connected and that \Phi_t(q)=R_{-t}(q-x(t)) is a continuous path in SE(2) carrying G through the hallway, with the correct initial and final arms. We further identify G with Romik's reconstruction of Gerver's classical eighteen-piece sofa. The deterministic companion verifier uses only Python's standard library and exact rational arithmetic. As a consequence, the Gerver-specific geometric hypotheses in Baek's recent variational framework are rigorously certified; we also clarify the one-sided tangent-speed convention at two contact-curve junctions.

==> LICENSE.txt <==
MIT License

Copyright (c) 2026 Dawid Trela

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> SHA256SUMS.txt <==
e59e6fd561223652275a7e9ed96e8b747fc348e55482948052ded35e5e0645e7  main.tex
e53dd6cd66f3e0f723562e73547828cfcd1bbfe12c3a474c1f70c986e8c975b7  gerver_interval_verifier.py
e53dd6cd66f3e0f723562e73547828cfcd1bbfe12c3a474c1f70c986e8c975b7  gerver_interval_verifier_FOR_REVIEW.txt
fff3b05270c163f3cc3e2563fe476ffa0c8259b676461d6e3c6c86a4b92f1bb8  README.md
336ae151d5d67bb5647acd56bd5ed7503b687188a0715132ed4cd68c96ea6cd1  00README.XXX
fbc95e5a67afef31107a4fddf9da308fb65040bcd9ba9a6d7d35414483e75c63  LICENSE.txt
289578e7beea88f4878f57df7b30ff2d89e25a790a30619eb18201c716e5075f  VERIFIER_OUTPUT.txt


==> VERIFIER_OUTPUT.txt <==
CERTIFIED: Machin enclosure lies inside PI.
CERTIFIED: 4D a     K(X) = [0.09442656084365289018422549339761, 0.09442656084365289018422549457834]
CERTIFIED: 4D b     K(X) = [1.39920372733354721460782964372950, 1.39920372733354721460782964486175]
CERTIFIED: 4D phi   K(X) = [0.03917736479008364186321787498685, 0.03917736479008364186321787549378]
CERTIFIED: 4D theta K(X) = [0.68130150938272489447385575454557, 0.68130150938272489447385575965096]
CERTIFIED: strict 4D Krawczyk inclusion; radius ratio <= 0.421963154902
CERTIFIED: strict 22D Krawczyk inclusion in Y x PHI x THETA; radius ratio <= 0.009409749092
CERTIFIED: h(pi/4) = [0.0012381960467469534857683137, 0.0012381960467469534870389820]
CERTIFIED: h(theta) >= 0.0041881915317373, endpoint L >= 1.6137632294302516, trapezoid area >= 2.4206448441453775
CERTIFIED: lattice Gu,Gv >= 0.335732186461; R <= 3.061587545800; M <= 3.644789920941; Lipschitz loss <= 0.164599267045
CERTIFIED: continuum Gu,Gv >= 0.171132919416
ALL CERTIFICATES PASSED


==> gerver_interval_verifier_FOR_REVIEW.txt <==
#!/usr/bin/env python3
"""Deterministic exact-rational interval verifier for Gerver's sofa geometry.

The verifier certifies the numerical and transcendental assertions used in the
companion note ``Rigorous Interval Verification of Gerver's Sofa Geometry``.
All proof decisions use Python's standard-library ``fractions.Fraction``.
There is no binary floating-point computation in this file.

Certified components
--------------------
1. Machin-identity enclosure of pi.
2. Strict 4D Krawczyk inclusion for the reduced system in (a,b,phi,theta).
3. Strict 22D Krawczyk inclusion for Romik's independent equations
   (27)-(39), (41), and (43), evaluated directly.
4. Scalar sign and separation margins used in the analytic geometry.
5. A 65-by-65 exact-rational lattice certificate and a Lipschitz extension
   to all of [0,pi/2]^2.

Run with Python 3.10 or later:

    python3 gerver_interval_verifier.py

A successful run ends with ``ALL CERTIFICATES PASSED`` and exits with status 0.
"""

from __future__ import annotations

from dataclasses import dataclass
from fractions import Fraction as Q
from functools import lru_cache
from typing import Callable, Sequence

TRIG_DECIMALS = 60


def q(s: str) -> Q:
    """Parse a decimal or scientific-notation string as an exact rational."""
    return Q(s)


@dataclass(frozen=True)
class I:
    """Closed real interval with exact rational endpoints."""

    lo: Q
    hi: Q

    def __post_init__(self) -> None:
        if self.lo > self.hi:
            raise ValueError("reversed interval")

    @staticmethod
    def point(x: Q | int) -> "I":
        if not isinstance(x, Q):
            x = Q(x)
        return I(x, x)

    def __add__(self, other: I | Q | int) -> "I":
        other = as_i(other)
        return I(self.lo + other.lo, self.hi + other.hi)

    __radd__ = __add__

    def __neg__(self) -> "I":
        return I(-self.hi, -self.lo)

    def __sub__(self, other: I | Q | int) -> "I":
        return self + (-as_i(other))

    def __rsub__(self, other: I | Q | int) -> "I":
        return as_i(other) - self

    def __mul__(self, other: I | Q | int) -> "I":
        other = as_i(other)
        products = (
            self.lo * other.lo,
            self.lo * other.hi,
            self.hi * other.lo,
            self.hi * other.hi,
        )
        return I(min(products), max(products))

    __rmul__ = __mul__

    def subset_interior(self, other: "I") -> bool:
        return other.lo < self.lo and self.hi < other.hi


def as_i(x: I | Q | int) -> I:
    return x if isinstance(x, I) else I.point(x)


def floor_decimal(x: Q, digits: int) -> Q:
    scale = 10**digits
    return Q((x.numerator * scale) // x.denominator, scale)


def ceil_decimal(x: Q, digits: int) -> Q:
    scale = 10**digits
    return Q(-((-x.numerator * scale) // x.denominator), scale)


def outward_decimal(z: I, digits: int = TRIG_DECIMALS) -> I:
    """Outward-round an exact interval to fixed decimal rational endpoints."""
    return I(floor_decimal(z.lo, digits), ceil_decimal(z.hi, digits))


@lru_cache(maxsize=None)
def alternating_bounds(x: Q, kind: str, terms: int = 18) -> I:
    """Taylor enclosure for sin/cos on 0 <= x <= 0.9.

    Consecutive alternating partial sums bracket the function.  On this range
    the term magnitudes decrease strictly.  The exact enclosure is subsequently
    rounded outwards to TRIG_DECIMALS decimal places to keep all later rational
    numerators and denominators compact without weakening any proof margin.
    """
    if not (Q(0) <= x <= Q(9, 10)):
        raise ValueError("Taylor range exceeded")
    if kind == "sin":
        term, total = x, Q(0)
    elif kind == "cos":
        term, total = Q(1), Q(0)
    else:
        raise ValueError(kind)

    partials: list[Q] = []
    for k in range(terms + 2):
        total += term
        partials.append(total)
        if kind == "sin":
            term *= -x * x / Q((2 * k + 2) * (2 * k + 3))
        else:
            term *= -x * x / Q((2 * k + 1) * (2 * k + 2))
    a, b = partials[-2], partials[-1]
    return I(min(a, b), max(a, b))


def _sin_small(x: I) -> I:
    return outward_decimal(
        I(alternating_bounds(x.lo, "sin").lo,
          alternating_bounds(x.hi, "sin").hi)
    )


def _cos_small(x: I) -> I:
    return outward_decimal(
        I(alternating_bounds(x.hi, "cos").lo,
          alternating_bounds(x.lo, "cos").hi)
    )


PI = I(
    q("3.14159265358979323846264338327950288419716939937510"),
    q("3.14159265358979323846264338327950288419716939937512"),
)


def sin_i(x: I) -> I:
    """Rigorous sine enclosure for certificate arguments in [0,pi/2]."""
    if x.lo < 0 or x.hi > PI.hi / 2:
        raise ValueError(f"sin_i domain exceeded: {x}")
    if x.hi <= Q(9, 10):
        return _sin_small(x)
    # For the true pi and every actual certificate argument x <= pi/2,
    # y=pi/2-x lies in the following interval.
    y = I(max(Q(0), PI.lo / 2 - x.hi), PI.hi / 2 - x.lo)
    return _cos_small(y)


def cos_i(x: I) -> I:
    """Rigorous cosine enclosure for certificate arguments in [0,pi/2]."""
    if x.lo < 0 or x.hi > PI.hi / 2:
        raise ValueError(f"cos_i domain exceeded: {x}")
    if x.hi <= Q(9, 10):
        return _cos_small(x)
    y = I(max(Q(0), PI.lo / 2 - x.hi), PI.hi / 2 - x.lo)
    return _sin_small(y)


@dataclass(frozen=True)
class D:
    """First-order interval automatic-differentiation value."""

    v: I
    d: tuple[I, ...]

    @staticmethod
    def variable(v: I, j: int, n: int = 4) -> "D":
        return D(v, tuple(I.point(Q(int(k == j))) for k in range(n)))

    @staticmethod
    def constant(v: I | Q | int, n: int = 4) -> "D":
        return D(as_i(v), tuple(I.point(Q(0)) for _ in range(n)))

    def __add__(self, other: D | I | Q | int) -> "D":
        other = as_d(other, len(self.d))
        return D(self.v + other.v, tuple(a + b for a, b in zip(self.d, other.d)))

    __radd__ = __add__

    def __neg__(self) -> "D":
        return D(-self.v, tuple(-z for z in self.d))

    def __sub__(self, other: D | I | Q | int) -> "D":
        return self + (-as_d(other, len(self.d)))

    def __rsub__(self, other: D | I | Q | int) -> "D":
        return as_d(other, len(self.d)) - self

    def __mul__(self, other: D | I | Q | int) -> "D":
        other = as_d(other, len(self.d))
        return D(
            self.v * other.v,
            tuple(a * other.v + self.v * b for a, b in zip(self.d, other.d)),
        )

    __rmul__ = __mul__


def as_d(x: D | I | Q | int, n: int) -> D:
    return x if isinstance(x, D) else D.constant(x, n)


def dsin(x: D) -> D:
    sv, cv = sin_i(x.v), cos_i(x.v)
    return D(sv, tuple(cv * z for z in x.d))


def dcos(x: D) -> D:
    sv, cv = sin_i(x.v), cos_i(x.v)
    return D(cv, tuple(-sv * z for z in x.d))


def atan_alt(x: Q, last_index: int) -> I:
    """Enclose arctan(x) by two consecutive alternating partial sums."""
    total, power = Q(0), x
    partials: list[Q] = []
    for k in range(last_index + 2):
        total += power / Q(2 * k + 1) if k % 2 == 0 else -power / Q(2 * k + 1)
        partials.append(total)
        power *= x * x
    a, b = partials[-2], partials[-1]
    return I(min(a, b), max(a, b))


def machin_pi() -> I:
    return 16 * atan_alt(Q(1, 5), 42) - 4 * atan_alt(Q(1, 239), 12)


def midpoint(z: I) -> Q:
    return (z.lo + z.hi) / 2


def det_q(matrix: Sequence[Sequence[Q]]) -> Q:
    """Exact determinant by rational Gaussian elimination."""
    a = [list(row) for row in matrix]
    d = Q(1)
    n = len(a)
    for j in range(n):
        pivot = next((i for i in range(j, n) if a[i][j]), None)
        if pivot is None:
            return Q(0)
        if pivot != j:
            a[j], a[pivot] = a[pivot], a[j]
            d = -d
        p = a[j][j]
        d *= p
        for i in range(j + 1, n):
            factor = a[i][j] / p
            for k in range(j + 1, n):
                a[i][k] -= factor * a[j][k]
    return d


def krawczyk_operator(
    function: Callable[[list[I]], list[D]],
    box: list[I],
    preconditioner: Sequence[Sequence[Q]],
) -> tuple[list[I], Q]:
    """Evaluate a Krawczyk operator using exact interval arithmetic."""
    n = len(box)
    x0 = [midpoint(z) for z in box]
    point_box = [I.point(z) for z in x0]
    f0 = [z.v for z in function(point_box)]
    fj = function(box)
    if len(f0) != n or len(fj) != n:
        raise RuntimeError("Krawczyk system is not square")
    jac = [[fj[i].d[j] for j in range(n)] for i in range(n)]

    base: list[I] = []
    for i in range(n):
        s = I.point(Q(0))
        for j in range(n):
            s += preconditioner[i][j] * f0[j]
        base.append(I.point(x0[i]) - s)

    mat: list[list[I]] = [[I.point(Q(0)) for _ in range(n)] for _ in range(n)]
    for i in range(n):
        for k in range(n):
            s = I.point(Q(0))
            for j in range(n):
                s += preconditioner[i][j] * jac[j][k]
            mat[i][k] = I.point(Q(int(i == k))) - s

    out: list[I] = []
    max_ratio = Q(0)
    for i in range(n):
        z = base[i]
        for k in range(n):
            dx = I(box[k].lo - x0[k], box[k].hi - x0[k])
            z += mat[i][k] * dx
        out.append(z)
        radius_box = (box[i].hi - box[i].lo) / 2
        radius_k = max(abs(z.lo - x0[i]), abs(z.hi - x0[i]))
        max_ratio = max(max_ratio, radius_k / radius_box)
    return out, max_ratio


# ---------------------------------------------------------------------------
# Reduced 4D system.


def reduced_system(box: list[I]) -> list[D]:
    a, b, phi, theta = [D.variable(box[j], j, 4) for j in range(4)]
    one, half, quarter = Q(1), Q(1, 2), Q(1, 4)
    cp, sp, ct, st = dcos(phi), dsin(phi), dcos(theta), dsin(theta)
    delta = theta - phi
    f1 = a * (ct - cp) - 2 * b * sp + (delta - one) * ct - st + cp + sp
    f2 = (
        a * (3 * st + sp)
        - 2 * b * cp
        + 3 * (delta - one) * st
        + 3 * ct
        - sp
        + cp
    )
    f3 = a * cp - sp - half + half * cp - b * sp
    f4 = (
        a
        + D.constant(PI, 4) * half
        - phi
        - theta
        - b
        + half * delta * (one + a)
        + quarter * delta * delta
    )
    return [f1, f2, f3, f4]


X4 = [
    I(q("0.09442656084365"), q("0.09442656084366")),
    I(q("1.39920372733354"), q("1.39920372733356")),
    I(q("0.03917736479008"), q("0.03917736479009")),
    I(q("0.68130150938272"), q("0.68130150938273")),
]

C4 = [[q(s) for s in row] for row in [
    ["-0.6807128249614081174405751646233895883477", "-0.3337290596509797647513745371803179825998", "0.5706218765463239669856350848043326611240", "0.6979196385375907434754729126542237618887"],
    ["-0.4666038926009397052505509057353748800132", "0.1610673343535178406555067575795610603875", "1.3547032126936277881654062923572758586800", "-1.3383963397818501192065762828949087754660"],
    ["-0.2734456716994644402025329684152137828373", "-0.1403681990654621240195858704978866496160", "-0.1994824266757564622149327069111026328384", "0.3097544571982855798592484554650267326733"],
    ["0.5937522534788503855395693041282403727707", "-2.5788468435618635769290789544255893996458", "-1.7323120434609915863966970669519948445066", "5.1750746732148285574274925461942534764817"],
]]

# Simple exact-decimal boxes containing the angle coordinates of K_4(X4).
PHI = I(
    q("0.03917736479008364186321787498"),
    q("0.03917736479008364186321787550"),
)
THETA = I(
    q("0.68130150938272489447385575454"),
    q("0.68130150938272489447385575966"),
)


# ---------------------------------------------------------------------------
# Direct 22D implementation of Romik's independent system.

PARAM_NAMES = (
    "k11", "k12", "k21", "k22", "k31", "k32", "k41", "k42", "k51", "k52",
    "a1", "a2", "b1", "b2", "c1", "c2", "d1", "d2", "e1", "e2",
)


def around(center: str, radius: str = "1e-22") -> I:
    c, r = q(center), q(radius)
    return I(c - r, c + r)


Y = [
    around("-0.21032242207268875141618571849"),
    around("0.25"),
    around("-0.91917929277159332227469610289"),
    around("0.472406619750805465181760762512"),
    around("-0.61376322943025166855491429132"),
    around("0.88962647900322186072704305005"),
    around("-0.30834716608891001483513247974"),
    around("0.472406619750805465181760762512"),
    around("-1.01720403678781458569364286415"),
    around("0.25"),
    around("1.2103224220726887514161857185"),
    around("-0.25"),
    around("-0.52762459802678462416050380937"),
    around("0.92025838516063762289370579501"),
    around("0.626045522848465867552329310386"),
    around("-0.94475080394643075167899238125"),
    around("1.3130227614242329337761646552"),
    around("-0.525382670414554437202836294305"),
    around("1.2103224220726887514161857185"),
    around("0.25"),
]


def rot(t: D, z1: D, z2: D) -> tuple[D, D]:
    ct, st = dcos(t), dsin(t)
    return ct * z1 - st * z2, st * z1 + ct * z2


def path_piece(j: int, t: D, p: list[D]) -> tuple[D, D]:
    (
        k11, k12, k21, k22, k31, k32, k41, k42, k51, k52,
        a1, a2, b1, b2, c1, c2, d1, d2, e1, e2,
    ) = p
    if j == 1:
        z1 = a1 * dcos(t) + a2 * dsin(t) - 1
        z2 = -a2 * dcos(t) + a1 * dsin(t) - Q(1, 2)
        kx, ky = k11, k12
    elif j == 2:
        z1 = -Q(1, 4) * t * t + b1 * t + b2
        z2 = Q(1, 2) * t - b1 - 1
        kx, ky = k21, k22
    elif j == 3:
        z1, z2 = c1 - t, c2 + t
        kx, ky = k31, k32
    elif j == 4:
        z1 = -Q(1, 2) * t + d1 - 1
        z2 = -Q(1, 4) * t * t + d1 * t + d2
        kx, ky = k41, k42
    elif j == 5:
        z1 = e1 * dcos(t) + e2 * dsin(t) - Q(1, 2)
        z2 = -e2 * dcos(t) + e1 * dsin(t) - 1
        kx, ky = k51, k52
    else:
        raise ValueError(j)
    x1, x2 = rot(t, z1, z2)
    return x1 + kx, x2 + ky


def alpha_beta(j: int, t: D, p: list[D]) -> tuple[D, D]:
    (
        _k11, _k12, _k21, _k22, _k31, _k32, _k41, _k42, _k51, _k52,
        a1, a2, b1, b2, c1, c2, d1, d2, e1, e2,
    ) = p
    if j == 1:
        alpha = -2 * a1 * dsin(t) + 2 * a2 * dcos(t) + Q(1, 2)
        beta = 2 * a1 * dcos(t) + 2 * a2 * dsin(t) - 1
    elif j == 2:
        alpha = 1 + 2 * b1 - t
        beta = -Q(1, 4) * t * t + b1 * t + b2 + Q(1, 2)
    elif j == 3:
        alpha, beta = -1 - c2 - t, 1 + c1 - t
    elif j == 4:
        alpha = Q(1, 4) * t * t - d1 * t - d2 - Q(1, 2)
        beta = 2 * d1 - 1 - t
    elif j == 5:
        alpha = 1 - 2 * e1 * dsin(t) + 2 * e2 * dcos(t)
        beta = 2 * e1 * dcos(t) + 2 * e2 * dsin(t) - Q(1, 2)
    else:
        raise ValueError(j)
    return alpha, beta


def path_prime(j: int, t: D, p: list[D]) -> tuple[D, D]:
    alpha, beta = alpha_beta(j, t, p)
    return rot(t, alpha, beta)


def full_romik_system(box: list[I]) -> list[D]:
    """Romik's 22 independent scalar equations (27)-(39), (41), (43)."""
    n = 22
    p = [D.variable(box[j], j, n) for j in range(20)]
    phi = D.variable(box[20], 20, n)
    theta = D.variable(box[21], 21, n)
    (
        k11, k12, _k21, _k22, _k31, _k32, _k41, _k42, _k51, _k52,
        a1, a2, b1, b2, c1, c2, d1, d2, e1, e2,
    ) = p
    half_pi = D.constant(PI, n) * Q(1, 2)
    quarter_pi = D.constant(PI, n) * Q(1, 4)
    eta, tau = half_pi - theta, half_pi - phi
    out = [
        e1 - a1,                                        # (27)
        e2 + a2,                                        # (28)
        d1 + b1 - quarter_pi,                           # (29)
        d2 - b2 - quarter_pi * (2 * b1 - quarter_pi),  # (30)
        c2 - c1 + half_pi,                              # (31)
        k11 - 1 + a1,                                   # (32)
        k12 - Q(1, 4),                                  # (33)
        a2 + Q(1, 4),                                   # (34)
    ]
    for lhs, rhs in [
        (path_piece(1, phi, p), path_piece(2, phi, p)),       # (35)
        (path_prime(1, phi, p), path_prime(2, phi, p)),       # (36)
        (path_piece(2, theta, p), path_piece(3, theta, p)),   # (37)
        (path_prime(2, theta, p), path_prime(3, theta, p)),   # (38)
        (path_piece(3, eta, p), path_piece(4, eta, p)),       # (39)
        (path_piece(4, tau, p), path_piece(5, tau, p)),       # (41)
    ]:
        out.extend([lhs[0] - rhs[0], lhs[1] - rhs[1]])

    # Romik (43): x_1(phi)=B(pi/2-theta), with B=x+alpha v.
    lhs = path_piece(1, phi, p)
    xe = path_piece(3, eta, p)
    alpha_e, _ = alpha_beta(3, eta, p)
    be = (xe[0] - alpha_e * dsin(eta), xe[1] + alpha_e * dcos(eta))
    out.extend([lhs[0] - be[0], lhs[1] - be[1]])
    if len(out) != 22:
        raise AssertionError(len(out))
    return out

# Frozen exact-rational preconditioner.  It was selected off-line, but its
# determinant and the resulting Krawczyk inclusion are checked below exactly.
C22_STR = [
    [
        "1.95049328871723498e-19",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.01771747759019027e+00",
        "1.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.27627223151506874e+00",
        "-7.76883615147248158e-02",
        "6.29630400125297696e-01",
        "-5.97040921936660474e-01",
        "-5.48415754484802953e-01",
        "-7.76883615147248158e-02",
        "6.29630400125297696e-01",
        "2.02875975947633930e-01",
        "-1.01191070898000790e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "7.76883615147248158e-02",
        "-6.29630400125297696e-01"
    ],
    [
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00"
    ],
    [
        "-8.03432388936903217e-20",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "2.01210759801656902e+00",
        "1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "2.54120350885382296e+00",
        "-1.17619446994779975e+00",
        "1.21750850637699193e+00",
        "-1.22756605381830597e+00",
        "-9.79217355688762336e-02",
        "-1.76194469947799998e-01",
        "1.21750850637699193e+00",
        "3.96110376767452643e-01",
        "-2.00556758060062545e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "1.76194469947799998e-01",
        "-1.21750850637699193e+00"
    ],
    [
        "6.97087870286100454e-18",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "2.43316245867858605e-01",
        "-0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "-2.29748851313700347e-01",
        "1.92693345049630205e-01",
        "-5.94056678738499988e-01",
        "-3.85478027645107635e-01",
        "8.99174721266506223e-03",
        "1.92693345049630205e-01",
        "4.05943321261500012e-01",
        "9.51669898559669158e-02",
        "-1.95741253794729092e-01",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.92693345049630205e-01",
        "-4.05943321261500012e-01"
    ],
    [
        "-4.42700588962998096e-19",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "1.56689147323938593e+00",
        "1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "1.70169630868675825e+00",
        "-7.70251148686299847e-01",
        "8.39507200167063927e-01",
        "-8.09100325613237525e-01",
        "-6.50656995802239846e-02",
        "-7.70251148686299847e-01",
        "8.39507200167063927e-01",
        "1.07433644407840839e-01",
        "-8.14765518642314612e-01",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-2.29748851313700181e-01",
        "-8.39507200167063927e-01"
    ],
    [
        "6.67707347369355603e-18",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "1.96511303085504685e-01",
        "-0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "8.10045947451984161e-02",
        "7.70773380198521041e-01",
        "-3.76226714953999619e-01",
        "-5.40378029778970648e-01",
        "-3.17030024240986261e-03",
        "7.70773380198521041e-01",
        "-3.76226714953999619e-01",
        "-1.01598576058304402e+00",
        "-2.93762044611903417e-01",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-7.70773380198521041e-01",
        "-6.23773285046000381e-01"
    ],
    [
        "-4.42700588962998096e-19",
        "-0.00000000000000000e+00",
        "6.11138637517184627e-02",
        "7.76753680385930512e-01",
        "-2.84882841281124954e-01",
        "1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "8.62189108519693992e-01",
        "-3.64307827424799668e-01",
        "4.61505893957135871e-01",
        "-3.90634597408169026e-01",
        "-3.22096635915716870e-02",
        "-3.64307827424799668e-01",
        "4.61505893957135871e-01",
        "-1.81243087951771076e-01",
        "3.76036543315996397e-01",
        "-1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-6.35692172575200387e-01",
        "-4.61505893957135871e-01"
    ],
    [
        "6.67707347369355603e-18",
        "-0.00000000000000000e+00",
        "-1.33696152744215091e+00",
        "-6.29804509357397180e-01",
        "9.63670748393253840e-02",
        "-0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "-2.29748851313700347e-01",
        "1.92693345049630288e-01",
        "-5.94056678738499877e-01",
        "-3.85478027645107413e-01",
        "8.99174721266502754e-03",
        "1.92693345049630288e-01",
        "-5.94056678738499877e-01",
        "9.51669898559669991e-02",
        "-1.95741253794729203e-01",
        "-0.00000000000000000e+00",
        "-1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.92693345049630288e-01",
        "-4.05943321261500123e-01"
    ],
    [
        "9.96931838397080106e-01",
        "-7.82745781861402118e-02",
        "-1.43016249016113584e+00",
        "-2.22478984811990244e-01",
        "7.09507279145254022e-01",
        "1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "2.12712038585844798e+00",
        "-4.62813935857874725e-01",
        "1.04938400020882994e+00",
        "-1.02115972928981447e+00",
        "4.18284355324354928e-01",
        "-4.62813935857874725e-01",
        "1.04938400020882994e+00",
        "1.19913128680475996e-02",
        "-6.17620328304621102e-01",
        "-1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-5.37186064142125330e-01",
        "-1.04938400020882994e+00"
    ],
    [
        "-7.82745781861401979e-02",
        "-9.96931838397080106e-01",
        "-2.77739416158080399e-01",
        "-5.90637165798509334e-01",
        "-1.46949171028533304e-01",
        "-0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "-5.33676179091817596e-16",
        "5.66550927122872040e-17",
        "-1.00000000000000000e+00",
        "3.19759485112129268e-16",
        "-1.93517447564183920e-17",
        "5.66550927122872040e-17",
        "-1.00000000000000000e+00",
        "9.41258142272858718e-17",
        "-4.47423279049696906e-17",
        "-0.00000000000000000e+00",
        "-1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.00000000000000000e+00",
        "-5.66550927122872040e-17",
        "-3.41265729283664848e-17"
    ],
    [
        "-1.95049328871723498e-19",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-1.01771747759019027e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-1.27627223151506874e+00",
        "7.76883615147248158e-02",
        "-6.29630400125297696e-01",
        "5.97040921936660474e-01",
        "5.48415754484802953e-01",
        "7.76883615147248158e-02",
        "-6.29630400125297696e-01",
        "-2.02875975947633930e-01",
        "1.01191070898000790e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-7.76883615147248158e-02",
        "6.29630400125297696e-01"
    ],
    [
        "-6.98931881198857278e-18",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-1.01013958925436444e-17",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.00000000000000022e+00",
        "-7.07349907163678238e-17",
        "4.70037766296490765e-17",
        "-2.37133728107250520e-16",
        "-1.73331002701677877e-17",
        "-7.07349907163678238e-17",
        "4.70037766296490765e-17",
        "-5.76702715118778106e-18",
        "-8.99167441101047079e-17",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "7.07349907163678238e-17",
        "-4.70037766296490765e-17"
    ],
    [
        "1.99958107491582403e-35",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "2.44043211456848846e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "7.70104303222080677e-01",
        "1.93360860585517491e-01",
        "4.07267153261943571e-01",
        "-3.83870749384345733e-01",
        "-3.01397947470199018e-02",
        "1.93360860585517491e-01",
        "4.07267153261943571e-01",
        "9.54715997981212816e-02",
        "-1.96306009037613194e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-1.93360860585517491e-01",
        "-4.07267153261943571e-01"
    ],
    [
        "-4.66502263483670063e-19",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-2.02965465874623652e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-2.52125821642550685e+00",
        "1.60936614380721654e-01",
        "-1.24842964508786847e+00",
        "1.25676129438741180e+00",
        "9.86752116945233682e-02",
        "1.60936614380721654e-01",
        "-1.24842964508786847e+00",
        "-4.03274191369431989e-01",
        "2.01938605586068620e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.60936614380721654e-01",
        "1.24842964508786847e+00"
    ],
    [
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.48808642291369786e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.54020860644416135e+00",
        "-3.86721721171035093e-01",
        "-8.14534306523887031e-01",
        "7.67741498768691355e-01",
        "6.02795894940398036e-02",
        "-3.86721721171035093e-01",
        "-8.14534306523887031e-01",
        "5.85810480789687893e-01",
        "1.02241652743262335e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "3.86721721171035093e-01",
        "8.14534306523887031e-01"
    ],
    [
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-4.88086422913697859e-01",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.54020860644416135e+00",
        "-3.86721721171035093e-01",
        "-8.14534306523887031e-01",
        "7.67741498768691355e-01",
        "6.02795894940398036e-02",
        "-3.86721721171035093e-01",
        "-8.14534306523887031e-01",
        "5.85810480789687893e-01",
        "1.02241652743262335e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "3.86721721171035093e-01",
        "8.14534306523887031e-01"
    ],
    [
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-2.44043211456848957e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-7.70104303222080677e-01",
        "-1.93360860585517547e-01",
        "-4.07267153261943571e-01",
        "3.83870749384345622e-01",
        "3.01397947470199087e-02",
        "-1.93360860585517547e-01",
        "-4.07267153261943571e-01",
        "-9.54715997981213094e-02",
        "1.96306009037613194e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.93360860585517547e-01",
        "4.07267153261943571e-01"
    ],
    [
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "-1.64631247861058805e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-1.31158120567531888e+00",
        "4.64667143934352656e-01",
        "-6.08695896719793406e-01",
        "6.53778531290477138e-01",
        "5.13317328155524291e-02",
        "4.64667143934352656e-01",
        "-6.08695896719793406e-01",
        "-2.53307753093310772e-01",
        "1.71102929793663772e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-4.64667143934352656e-01",
        "6.08695896719793406e-01"
    ],
    [
        "1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.01771747759019027e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.27627223151506852e+00",
        "7.76883615147248574e-02",
        "-6.29630400125297918e-01",
        "5.97040921936660363e-01",
        "5.48415754484802953e-01",
        "7.76883615147248574e-02",
        "-6.29630400125297918e-01",
        "-2.02875975947634096e-01",
        "1.01191070898000790e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-7.76883615147248574e-02",
        "6.29630400125297918e-01"
    ],
    [
        "-0.00000000000000000e+00",
        "1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-1.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00",
        "-0.00000000000000000e+00"
    ],
    [
        "-9.97183750166414422e-18",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "-2.91854456041647670e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "3.98964853351513105e-01",
        "-2.80736398130924159e-01",
        "-5.46891343398928753e-01",
        "-1.98870382353772690e-01",
        "-1.56144028035924715e-02",
        "-2.80736398130924159e-01",
        "-5.46891343398928753e-01",
        "-1.25107566594512082e-01",
        "2.23944735977289644e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "2.80736398130924159e-01",
        "5.46891343398928753e-01"
    ],
    [
        "3.54149563585840613e-18",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "2.84913442743439838e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "3.46462408692198354e+00",
        "-5.15769368712372689e+00",
        "1.18750450695770038e+00",
        "-1.72699703016496864e+00",
        "-1.35595994488679511e-01",
        "-5.15769368712372689e+00",
        "1.18750450695770038e+00",
        "2.23371421998572828e+00",
        "-6.56462321731497211e-01",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "0.00000000000000000e+00",
        "5.15769368712372689e+00",
        "-1.18750450695770038e+00"
    ]
]
C22 = [[q(s) for s in row] for row in C22_STR]


def hull_abs(z: I) -> Q:
    return max(abs(z.lo), abs(z.hi))


def phase_boxes(phi_box: I, theta_box: I) -> tuple[list[I], I, I]:
    eta = I(PI.lo / 2 - theta_box.hi, PI.hi / 2 - theta_box.lo)
    tau = I(PI.lo / 2 - phi_box.hi, PI.hi / 2 - phi_box.lo)
    boxes = [
        I(Q(0), phi_box.hi),
        I(phi_box.lo, theta_box.hi),
        I(theta_box.lo, eta.hi),
        I(eta.lo, tau.hi),
        I(tau.lo, PI.hi / 2),
    ]
    return boxes, eta, tau


def scalar_geometry_certificate(phi_box: I, theta_box: I) -> dict[str, I]:
    """Check the critical scalar and structural margins uniformly on Y."""
    boxes, eta, tau = phase_boxes(phi_box, theta_box)
    if not (
        Q(0) < phi_box.lo < phi_box.hi < theta_box.lo < theta_box.hi
        and theta_box.hi < eta.lo < eta.hi < tau.lo < tau.hi < PI.lo / 2
    ):
        raise RuntimeError("phase ordering failed")

    p0 = [D.constant(z, 0) for z in Y]
    phi = D.constant(phi_box, 0)
    theta = D.constant(theta_box, 0)
    contact = path_piece(1, phi, p0)

    mid = I(PI.lo / 4, PI.hi / 4)
    xm = path_piece(3, D.constant(mid, 0), p0)
    hmid = (
        (contact[0].v - xm[0].v) * cos_i(mid)
        + (contact[1].v - xm[1].v) * sin_i(mid)
    )
    if not (
        q("0.0012381960467469534857") < hmid.lo
        and hmid.hi < q("0.0012381960467469534871")
    ):
        raise RuntimeError("midpoint separation enclosure failed")

    xt = path_piece(2, theta, p0)
    htheta = (
        (contact[0].v - xt[0].v) * cos_i(theta_box)
        + (contact[1].v - xt[1].v) * sin_i(theta_box)
    )
    if htheta.lo <= q("0.0041881915317373"):
        raise RuntimeError("h(theta) lower bound failed")

    # Derivative margins used in the phase-2/phase-3 separation proof.
    p2, q2 = contact[0].v - Y[2], contact[1].v - Y[3]

    def h2_derivs(tb: I) -> tuple[I, I, I]:
        st, ct = sin_i(tb), cos_i(tb)
        h1 = -p2 * st + q2 * ct + tb * Q(1, 2) - Y[12]
        h2 = -p2 * ct - q2 * st + Q(1, 2)
        h3 = p2 * st - q2 * ct
        return h1, h2, h3

    hp, hpp, _ = h2_derivs(phi_box)
    ht1, ht2, _ = h2_derivs(theta_box)
    _, _, h3_i2 = h2_derivs(I(phi_box.lo, theta_box.hi))
    if not (
        hp.lo > q("0.0944")
        and hpp.hi < q("-0.399")
        and ht2.lo > q("0.0510")
        and ht1.hi < q("-0.0328")
        and h3_i2.lo > q("0.359")
        and h3_i2.hi < q("0.994")
    ):
        raise RuntimeError("phase-2 derivative margins failed")

    p3, q3 = contact[0].v - Y[4], contact[1].v - Y[5]
    i3 = I(theta_box.lo, eta.hi)
    h3pp_theta = -p3 * cos_i(theta_box) - q3 * sin_i(theta_box)
    h3third = p3 * sin_i(i3) - q3 * cos_i(i3)
    if not (
        h3pp_theta.lo > q("0.0510")
        and h3third.lo > q("0.910")
        and h3third.hi < q("1.123")
    ):
        raise RuntimeError("phase-3 derivative margins failed")

    b1 = Y[12]
    dtheta = I.point(Q(1)) + b1 - theta_box * Q(1, 2)
    dphi = I.point(Q(1)) + b1 - phi_box * Q(1, 2)
    if dtheta.lo <= q("0.1317246472818"):
        raise RuntimeError("D tangent margin at theta failed")
    if not (
        dphi.lo > q("0.4527867195780")
        and dphi.hi < q("0.4527867195784")
    ):
        raise RuntimeError("D corner one-sided tangent margin failed")

    early = I(Q(0), phi_box.hi)
    xp = path_prime(1, D.constant(early, 0), p0)
    early_dot = xp[0].v * cos_i(eta) + xp[1].v * sin_i(eta)
    if early_dot.lo <= q("0.953"):
        raise RuntimeError("early-tail wall domination margin failed")

    # Signs and monotonicities used in the analytic part of the note.
    p1 = [D.constant(z, 1) for z in Y]
    phase_data: list[tuple[D, D]] = []
    for j, tb in enumerate(boxes, start=1):
        phase_data.append(alpha_beta(j, D.variable(tb, 0, 1), p1))
    a1v, b1v = phase_data[0]
    a2v, b2v = phase_data[1]
    a3v, b3v = phase_data[2]
    a4v, b4v = phase_data[3]
    a5v, b5v = phase_data[4]
    # At t=0, alpha=0 exactly by a2=-1/4; at t=T, beta=0 exactly by
    # symmetry and endpoint normalization.  Strict interior signs follow from
    # the derivative checks at the two end phases.
    if not (
        a1v.d[0].hi < 0 and b1v.v.lo > q("1.3992")
        and a2v.v.hi < 0 and b2v.v.lo > q("0.9447")
        and a3v.v.hi < 0 and b3v.v.lo > 0
        and a4v.v.hi < 0 and b4v.v.lo > q("0.0944")
        and a5v.v.hi < q("-1.3992") and b5v.d[0].hi < 0
    ):
        raise RuntimeError("alpha/beta phase signs failed")
    for j, (av, bv) in enumerate(phase_data[1:], start=2):
        if av.d[0].hi >= 0 or bv.d[0].hi >= 0:
            raise RuntimeError(f"core derivative signs failed on phase {j}")

    # The vertical coordinate of the path is increasing on the first two
    # phases.  Together with the explicit phase-three identity and reflection
    # symmetry, this proves x_2(t) >= 0 on the full interval.
    for j in (1, 2):
        xp_fixed = path_prime(j, D.constant(boxes[j - 1], 0), p0)
        if xp_fixed[1].v.lo <= 0:
            raise RuntimeError(f"vertical path monotonicity failed on phase {j}")

    # Endpoint horizontal separation used in the support-curve proof.
    # Algebraically L=3*a1+kappa_5,1-1.
    endpoint_length = 3 * Y[10] + Y[8] - 1
    if endpoint_length.lo <= q("1.6137"):
        raise RuntimeError("endpoint support separation failed")

    area = 2 * Y[10]
    if area.lo <= q("2.4206"):
        raise RuntimeError("area lower bound failed")

    return {
        "hmid": hmid,
        "htheta": htheta,
        "dtheta": dtheta,
        "dphi": dphi,
        "early_dot": early_dot,
        "endpoint_length": endpoint_length,
        "area": area,
    }


def geometry_grid_certificate(phi_box: I, theta_box: I) -> dict[str, Q]:
    """Recompute the lattice and Lipschitz certificate in the note."""
    ngrid = 64
    p = [D.constant(z, 0) for z in Y]
    xs: list[tuple[I, I]] = []
    us: list[tuple[I, I]] = []
    vs: list[tuple[I, I]] = []
    for i in range(ngrid + 1):
        tb = I(PI.lo * i / (2 * ngrid), PI.hi * i / (2 * ngrid))
        if i == 0:
            phase = 1
        elif i == ngrid:
            phase = 5
        elif tb.hi < phi_box.lo:
            phase = 1
        elif tb.lo > phi_box.hi and tb.hi < theta_box.lo:
            phase = 2
        else:
            eta_lo, eta_hi = PI.lo / 2 - theta_box.hi, PI.hi / 2 - theta_box.lo
            tau_lo, tau_hi = PI.lo / 2 - phi_box.hi, PI.hi / 2 - phi_box.lo
            if tb.lo > theta_box.hi and tb.hi < eta_lo:
                phase = 3
            elif tb.lo > eta_hi and tb.hi < tau_lo:
                phase = 4
            elif tb.lo > tau_hi:
                phase = 5
            else:
                raise RuntimeError(f"grid node {i} intersects a phase boundary")
        t = D.constant(tb, 0)
        xx = path_piece(phase, t, p)
        xs.append((xx[0].v, xx[1].v))
        us.append((cos_i(tb), sin_i(tb)))
        vs.append((-sin_i(tb), cos_i(tb)))

    min_gu: Q | None = None
    min_gv: Q | None = None
    one = I.point(Q(1))
    for i in range(ngrid + 1):
        for j in range(ngrid + 1):
            dx = xs[i][0] - xs[j][0]
            dy = xs[i][1] - xs[j][1]
            gu = one + dx * us[i][0] + dy * us[i][1]
            gv = one + dx * vs[i][0] + dy * vs[i][1]
            min_gu = gu.lo if min_gu is None else min(min_gu, gu.lo)
            min_gv = gv.lo if min_gv is None else min(min_gv, gv.lo)
    if min_gu is None or min_gv is None:
        raise RuntimeError("empty lattice")

    boxes, _eta, _tau = phase_boxes(phi_box, theta_box)
    r_bound = Q(0)
    m_bound = Q(0)
    for phase, tb in enumerate(boxes, start=1):
        t = D.constant(tb, 0)
        xx = path_piece(phase, t, p)
        xp = path_prime(phase, t, p)
        r_bound = max(r_bound, hull_abs(xx[0].v) + hull_abs(xx[1].v))
        m_bound = max(m_bound, hull_abs(xp[0].v) + hull_abs(xp[1].v))
    mesh = PI.hi / (2 * ngrid)
    loss = (r_bound + m_bound) * mesh
    gu = min_gu - loss
    gv = min_gv - loss
    if not (
        min_gu > q("0.3357")
        and min_gv > q("0.3357")
        and r_bound < q("3.062")
        and m_bound < q("3.645")
        and loss < q("0.1647")
        and gu > q("0.1710")
        and gv > q("0.1710")
    ):
        raise RuntimeError("global half-plane certificate failed")
    return {
        "gu_grid": min_gu,
        "gv_grid": min_gv,
        "r_bound": r_bound,
        "m_bound": m_bound,
        "mesh": mesh,
        "loss": loss,
        "gu_continuum": gu,
        "gv_continuum": gv,
    }


def decimal_string(x: Q, digits: int = 30, mode: str = "floor") -> str:
    """Exact fixed-point decimal rounded in the requested direction."""
    y = floor_decimal(x, digits) if mode == "floor" else ceil_decimal(x, digits)
    sign = "-" if y < 0 else ""
    y = abs(y)
    scale = 10**digits
    numerator = y.numerator * scale // y.denominator
    integer, fraction = divmod(numerator, scale)
    return f"{sign}{integer}." + f"{fraction:0{digits}d}"


def interval_string(z: I, digits: int = 30) -> str:
    return (
        "["
        + decimal_string(z.lo, digits, "floor")
        + ", "
        + decimal_string(z.hi, digits, "ceil")
        + "]"
    )


def run_certificates(verbose: bool = True) -> dict[str, object]:
    pi_check = machin_pi()
    if not (PI.lo <= pi_check.lo and pi_check.hi <= PI.hi):
        raise RuntimeError("Machin pi enclosure failed")

    if det_q(C4) == 0:
        raise RuntimeError("4D preconditioner is singular")
    k4, ratio4 = krawczyk_operator(reduced_system, X4, C4)
    if not all(z.subset_interior(x) for z, x in zip(k4, X4)):
        raise RuntimeError("4D Krawczyk inclusion failed")
    if not (k4[2].subset_interior(PHI) and k4[3].subset_interior(THETA)):
        raise RuntimeError("rounded angle boxes do not contain the 4D image")

    zbox = Y + [PHI, THETA]
    if det_q(C22) == 0:
        raise RuntimeError("22D preconditioner is singular")
    k22, ratio22 = krawczyk_operator(full_romik_system, zbox, C22)
    if not all(z.subset_interior(x) for z, x in zip(k22, zbox)):
        failures = [
            name
            for name, z, x in zip(PARAM_NAMES + ("phi", "theta"), k22, zbox)
            if not z.subset_interior(x)
        ]
        raise RuntimeError("22D Krawczyk inclusion failed: " + ", ".join(failures))
    if ratio22 >= q("0.0095"):
        raise RuntimeError("22D radius-ratio assertion failed")

    scalar = scalar_geometry_certificate(PHI, THETA)
    grid = geometry_grid_certificate(PHI, THETA)

    if verbose:
        print("CERTIFIED: Machin enclosure lies inside PI.")
        for name, z in zip(("a", "b", "phi", "theta"), k4):
            print(f"CERTIFIED: 4D {name:5s} K(X) = {interval_string(z, 32)}")
        print(
            "CERTIFIED: strict 4D Krawczyk inclusion; radius ratio <= "
            + decimal_string(ratio4, 12, "ceil")
        )
        print(
            "CERTIFIED: strict 22D Krawczyk inclusion in Y x PHI x THETA; "
            "radius ratio <= "
            + decimal_string(ratio22, 12, "ceil")
        )
        print("CERTIFIED: h(pi/4) = " + interval_string(scalar["hmid"], 28))
        print(
            "CERTIFIED: h(theta) >= "
            + decimal_string(scalar["htheta"].lo, 16, "floor")
            + ", endpoint L >= "
            + decimal_string(scalar["endpoint_length"].lo, 16, "floor")
            + ", trapezoid area >= "
            + decimal_string(scalar["area"].lo, 16, "floor")
        )
        print(
            "CERTIFIED: lattice Gu,Gv >= "
            + decimal_string(min(grid["gu_grid"], grid["gv_grid"]), 12, "floor")
            + "; R <= "
            + decimal_string(grid["r_bound"], 12, "ceil")
            + "; M <= "
            + decimal_string(grid["m_bound"], 12, "ceil")
            + "; Lipschitz loss <= "
            + decimal_string(grid["loss"], 12, "ceil")
        )
        print(
            "CERTIFIED: continuum Gu,Gv >= "
            + decimal_string(min(grid["gu_continuum"], grid["gv_continuum"]), 12, "floor")
        )
        print("ALL CERTIFICATES PASSED")

    return {
        "pi": pi_check,
        "k4": k4,
        "ratio4": ratio4,
        "k22": k22,
        "ratio22": ratio22,
        "scalar": scalar,
        "grid": grid,
    }


if __name__ == "__main__":
    run_certificates(verbose=True)

